Temporal Knowledge Base Completion: New Algorithms and Evaluation Protocols

Temporal knowledge bases associate relational (s,r,o) triples with a set of times (or a single time instant) when the relation is valid. While time-agnostic KB completion (KBC) has witnessed significant research, temporal KB completion (TKBC) is in its early days. In this paper, we consider predicting missing entities (link prediction) and missing time intervals (time prediction) as joint TKBC tasks where entities, relations, and time are all embedded in a uniform, compatible space. We present TIMEPLEX, a novel time-aware KBC method, that also automatically exploits the recurrent nature of some relations and temporal interactions between pairs of relations. TIMEPLEX achieves state-of-the-art performance on both prediction tasks. We also find that existing TKBC models heavily overestimate link prediction performance due to imperfect evaluation mechanisms. In response, we propose improved TKBC evaluation protocols for both link and time prediction tasks, dealing with subtle issues that arise from the partial overlap of time intervals in gold instances and system predictions.

==> images/WIKIDATA12k.csv <==
duration	L2	distance
0	0.0	-1.636602110781912e-07
1	2.0443358037431363	0.5110838913311393
2	2.5329185774770835	0.6332295871639656
3	2.89580627013061	0.7239515246602438
4	3.041724887387506	0.7604311874199303
5	3.1959345215245296	0.7989835952870188
6	3.5085744900362834	0.8771436065518563
7	3.596749396757646	0.8991873238748997
8	3.683851378935355	0.9209628321027763
9	3.6270486993609734	0.9067621594558487
10	3.647804645391611	0.9119511463303263
11	3.7147991376764633	0.9286997688606218
12	3.7186942100524902	0.9296735359355808
13	3.879494199947435	0.9698735376800962
14	3.892815704147021	0.9732039263277935
15	3.94078562107492	0.985196408592759
16	4.01778026767399	1.0044450716864641
17	4.082052924897936	1.0205132248203477
18	4.046091616153717	1.011522913605652
19	4.026423997657243	1.006605986825889
20	3.940919893128531	0.9852299560194037
21	4.19690956138983	1.0492273947318431
22	4.209661769866943	1.0524154460057615
23	4.21919026130285	1.0547975744240177
24	4.308733927576165	1.0771834859808318
25	4.1271978842245565	1.0317994672553361
26	4.385993209150103	1.0964982966221821
27	4.41323653629848	1.103309147618711
28	4.511487827581518	1.1278719526222523
29	4.61503088835514	1.153757742676658
30	4.61314083635807	1.1532852087984793
31	4.580899361641176	1.1452248728563708
32	4.424363978703817	1.1060910209547727


==> images/YAGO11k.csv <==
duration	L2	1-cos
0	0.0	-1.5355772891287075e-07
1	2.531455431954335	0.6328638168051839
2	2.608281242436376	0.652070259330152
3	2.8587289781406007	0.7146822170932489
4	2.9158182269648503	0.7289545165799689
5	2.964623157467161	0.7411557582672685
6	3.0522274754264136	0.7630568371757611
7	3.052204030531424	0.7630509692157998
8	3.1140065485576414	0.77850160338336
9	3.4369519788485308	0.8592379777916134
10	3.4029404672921872	0.8507350800449357
11	3.5714514899253844	0.8928628489840775
12	3.5887210369110107	0.8971802309126954
13	3.755232018729051	0.9388079810232739
14	3.667366271323346	0.916841538033468
15	3.9502987550652544	0.9875746742675445
16	4.008410803476969	1.002102688053209
17	4.055602723901922	1.0139006609626284
18	3.905130608137264	0.9762826397755119
19	4.178547444797697	1.0446368428834139
20	4.095242773614278	1.023810691359203
21	4.163655251264572	1.040913798182737
22	3.9679310627472706	0.9919827566601527
23	4.168541487894561	1.0421353724507896
24	4.305413342810966	1.0763533055291485
25	4.319518566131592	1.0798796340833279
26	4.152201448168073	1.03805035884226
27	4.27885840920841	1.0697145957623007
28	4.369925173846158	1.092481286250845
29	4.180585294961929	1.0451463223398605
30	4.276066703181113	1.0690166596661232
31	4.0489044825236	1.0122261102776975

